CFAR Detection on Non-Coherently Integrated Angular Maps for mmWave Radio SLAM

Reliable multipath detection is essential for millimeter-wave simultaneous localization and mapping (SLAM), where propagation paths reflecting off the environment provide geometric constraints beyond the dominant line-of-sight component. This paper develops constant false alarm rate (CFAR)-based detectors for beam-swept bistatic integrated sensing and communications (ISAC). Starting from conventional CFAR on the I/Q datacube, we derive a modified detector for non-coherently integrated angular power maps, where the post-integration noise statistics differ from those assumed by standard cell-averaging CFAR. To improve practicality, we introduce a multi-cell cell-under-test formulation and a plus-shaped training window that reduces computational cost while accounting for sidelobe structure. The proposed methods are evaluated on experimental 60 GHz indoor measurements using a snapshot-SLAM estimator. Compared with a singular value decomposition (SVD)-based detector, the proposed CFAR approaches reduce the overall positioning RMSE from 0.30 m to 0.24-0.26 m, with the largest improvement in non-line-of-sight snapshots. The multi-cell non-coherent detector further lowers the computational complexity without degrading positioning accuracy, demonstrating its suitability for practical multipath radio-SLAM.

==> data/angular_map_density_ue05/density_data_gauss_noise.txt <==
x y
-9.78855486e-03 1.11715657e-134
-9.73948942e-03 2.62505454e-133
-9.69042398e-03 6.07117915e-132
-9.64135855e-03 1.38203231e-130
-9.59229311e-03 3.09651918e-129
-9.54322767e-03 6.82872751e-128
-9.49416223e-03 1.48223213e-126
-9.44509679e-03 3.16667208e-125
-9.39603136e-03 6.65886783e-124
-9.34696592e-03 1.37818693e-122
-9.29790048e-03 2.80754218e-121
-9.24883504e-03 5.62930634e-120
-9.19976960e-03 1.11094845e-118
-9.15070417e-03 2.15795986e-117
-9.10163873e-03 4.12575322e-116
-9.05257329e-03 7.76378614e-115
-9.00350785e-03 1.43798485e-113
-8.95444241e-03 2.62147360e-112
-8.90537698e-03 4.70378104e-111
-8.85631154e-03 8.30728551e-110
-8.80724610e-03 1.44404792e-108
-8.75818066e-03 2.47066867e-107
-8.70911523e-03 4.16061795e-106
-8.66004979e-03 6.89622783e-105
-8.61098435e-03 1.12506028e-103
-8.56191891e-03 1.80655179e-102
-8.51285347e-03 2.85519301e-101
-8.46378804e-03 4.44151319e-100
-8.41472260e-03 6.80043779e-99
-8.36565716e-03 1.02483328e-97
-8.31659172e-03 1.52012743e-96
-8.26752628e-03 2.21930608e-95
-8.21846085e-03 3.18907580e-94
-8.16939541e-03 4.51048156e-93
-8.12032997e-03 6.27901343e-92
-8.07126453e-03 8.60340451e-91
-8.02219910e-03 1.16027171e-89
-7.97313366e-03 1.54013750e-88
-7.92406822e-03 2.01219340e-87
-7.87500278e-03 2.58755967e-86
-7.82593734e-03 3.27507657e-85
-7.77687191e-03 4.08002639e-84
-7.72780647e-03 5.00282047e-83
-7.67874103e-03 6.03778015e-82
-7.62967559e-03 7.17216219e-81
-7.58061015e-03 8.38558451e-80
-7.53154472e-03 9.64999324e-79
-7.48247928e-03 1.09302755e-77
-7.43341384e-03 1.21855641e-76
-7.38434840e-03 1.33712066e-75
-7.33528296e-03 1.44412901e-74
-7.28621753e-03 1.53515352e-73
-7.23715209e-03 1.60623123e-72
-7.18808665e-03 1.65414947e-71
-7.13902121e-03 1.67668649e-70
-7.08995578e-03 1.67278224e-69
-7.04089034e-03 1.64262106e-68
-6.99182490e-03 1.58761719e-67
-6.94275946e-03 1.51030490e-66
-6.89369402e-03 1.41414486e-65
-6.84462859e-03 1.30326760e-64
-6.79556315e-03 1.18218032e-63
-6.74649771e-03 1.05546610e-62
-6.69743227e-03 9.27502904e-62
-6.64836683e-03 8.02225938e-61
-6.59930140e-03 6.82949439e-60
-6.55023596e-03 5.72256633e-59
-6.50117052e-03 4.71958214e-58
-6.45210508e-03 3.83112828e-57
-6.40303964e-03 3.06097843e-56
-6.35397421e-03 2.40715622e-55
-6.30490877e-03 1.86319673e-54
-6.25584333e-03 1.41946138e-53
-6.20677789e-03 1.06438532e-52
-6.15771246e-03 7.85569488e-52
-6.10864702e-03 5.70664382e-51
-6.05958158e-03 4.08025548e-50
-6.01051614e-03 2.87147063e-49
-5.96145070e-03 1.98898648e-48
-5.91238527e-03 1.35603130e-47
-5.86331983e-03 9.09951041e-47
-5.81425439e-03 6.01003180e-46
-5.76518895e-03 3.90702279e-45
-5.71612351e-03 2.49991677e-44
-5.66705808e-03 1.57440183e-43
-5.61799264e-03 9.75924124e-43
-5.56892720e-03 5.95424843e-42
-5.51986176e-03 3.57559465e-41
-5.47079632e-03 2.11339190e-40
-5.42173089e-03 1.22948215e-39
-5.37266545e-03 7.04003549e-39
-5.32360001e-03 3.96769153e-38
-5.27453457e-03 2.20095611e-37
-5.22546914e-03 1.20169788e-36
-5.17640370e-03 6.45787505e-36
-5.12733826e-03 3.41581556e-35
-5.07827282e-03 1.77831879e-34
-5.02920738e-03 9.11245198e-34
-4.98014195e-03 4.59590792e-33
-4.93107651e-03 2.28148604e-32
-4.88201107e-03 1.11474297e-31
-4.83294563e-03 5.36095427e-31
-4.78388019e-03 2.53758087e-30
-4.73481476e-03 1.18224670e-29
-4.68574932e-03 5.42134146e-29
-4.63668388e-03 2.44689787e-28
-4.58761844e-03 1.08701455e-27
-4.53855300e-03 4.75297246e-27
-4.48948757e-03 2.04552915e-26
-4.44042213e-03 8.66475877e-26
-4.39135669e-03 3.61258198e-25
-4.34229125e-03 1.48248182e-24
-4.29322582e-03 5.98785773e-24
-4.24416038e-03 2.38047706e-23
-4.19509494e-03 9.31465895e-23
-4.14602950e-03 3.58740449e-22
-4.09696406e-03 1.35989121e-21
-4.04789863e-03 5.07385926e-21
-3.99883319e-03 1.86330134e-20
-3.94976775e-03 6.73500943e-20
-3.90070231e-03 2.39609344e-19
-3.85163687e-03 8.39034316e-19
-3.80257144e-03 2.89178584e-18
-3.75350600e-03 9.80986343e-18
-3.70444056e-03 3.27544436e-17
-3.65537512e-03 1.07643528e-16
-3.60630968e-03 3.48189803e-16
-3.55724425e-03 1.10854826e-15
-3.50817881e-03 3.47379027e-15
-3.45911337e-03 1.07142805e-14
-3.41004793e-03 3.25261651e-14
-3.36098250e-03 9.71881113e-14
-3.31191706e-03 2.85827396e-13
-3.26285162e-03 8.27379955e-13
-3.21378618e-03 2.35730929e-12
-3.16472074e-03 6.61056485e-12
-3.11565531e-03 1.82461401e-11
-3.06658987e-03 4.95694236e-11
-3.01752443e-03 1.32546164e-10
-2.96845899e-03 3.48843704e-10
-2.91939355e-03 9.03659974e-10
-2.87032812e-03 2.30403798e-09
-2.82126268e-03 5.78208740e-09
-2.77219724e-03 1.42820352e-08
-2.72313180e-03 3.47220997e-08
-2.67406637e-03 8.30868493e-08
-2.62500093e-03 1.95690179e-07
-2.57593549e-03 4.53645078e-07
-2.52687005e-03 1.03507973e-06
-2.47780461e-03 2.32456577e-06
-2.42873918e-03 5.13831000e-06
-2.37967374e-03 1.11791606e-05
-2.33060830e-03 2.39391388e-05
-2.28154286e-03 5.04566344e-05
-2.23247742e-03 1.04673914e-04
-2.18341199e-03 2.13731770e-04
-2.13434655e-03 4.29546447e-04
-2.08528111e-03 8.49692158e-04
-2.03621567e-03 1.65433523e-03
-1.98715023e-03 3.17026715e-03
-1.93808480e-03 5.97968947e-03
-1.88901936e-03 1.11012487e-02
-1.83995392e-03 2.02850212e-02
-1.79088848e-03 3.64829148e-02
-1.74182305e-03 6.45823766e-02
-1.69275761e-03 1.12524981e-01
-1.64369217e-03 1.92972002e-01
-1.59462673e-03 3.25724247e-01
-1.54556129e-03 5.41148309e-01
-1.49649586e-03 8.84897470e-01
-1.44743042e-03 1.42422968e+00
-1.39836498e-03 2.25619972e+00
-1.34929954e-03 3.51791612e+00
-1.30023410e-03 5.39888219e+00
-1.25116867e-03 8.15516312e+00
-1.20210323e-03 1.21247246e+01
-1.15303779e-03 1.77427751e+01
-1.10397235e-03 2.55553386e+01
-1.05490691e-03 3.62286511e+01
-1.00584148e-03 5.05513920e+01
-9.56776039e-04 6.94263774e+01
-9.07710601e-04 9.38482808e+01
-8.58645163e-04 1.24864381e+02
-8.09579725e-04 1.63516373e+02
-7.60514287e-04 2.10762992e+02
-7.11448849e-04 2.67385525e+02
-6.62383412e-04 3.33881121e+02
-6.13317974e-04 4.10351725e+02
-5.64252536e-04 4.96399225e+02
-5.15187098e-04 5.91039297e+02
-4.66121660e-04 6.92647148e+02
-4.17056222e-04 7.98947374e+02
-3.67990784e-04 9.07057310e+02
-3.18925346e-04 1.01358859e+03
-2.69859908e-04 1.11480557e+03
-2.20794471e-04 1.20683244e+03
-1.71729033e-04 1.28589424e+03
-1.22663595e-04 1.34857145e+03
-7.35981568e-05 1.39204443e+03
-2.45327189e-05 1.41430367e+03
2.45327189e-05 1.41430367e+03
7.35981568e-05 1.39204443e+03
1.22663595e-04 1.34857145e+03
1.71729033e-04 1.28589424e+03
2.20794471e-04 1.20683244e+03
2.69859908e-04 1.11480557e+03
3.18925346e-04 1.01358859e+03
3.67990784e-04 9.07057310e+02
4.17056222e-04 7.98947374e+02
4.66121660e-04 6.92647148e+02
5.15187098e-04 5.91039297e+02
5.64252536e-04 4.96399225e+02
6.13317974e-04 4.10351725e+02
6.62383412e-04 3.33881121e+02
7.11448849e-04 2.67385525e+02
7.60514287e-04 2.10762992e+02
8.09579725e-04 1.63516373e+02
8.58645163e-04 1.24864381e+02
9.07710601e-04 9.38482808e+01
9.56776039e-04 6.94263774e+01
1.00584148e-03 5.05513920e+01
1.05490691e-03 3.62286511e+01
1.10397235e-03 2.55553386e+01
1.15303779e-03 1.77427751e+01
1.20210323e-03 1.21247246e+01
1.25116867e-03 8.15516312e+00
1.30023410e-03 5.39888219e+00
1.34929954e-03 3.51791612e+00
1.39836498e-03 2.25619972e+00
1.44743042e-03 1.42422968e+00
1.49649586e-03 8.84897470e-01
1.54556129e-03 5.41148309e-01
1.59462673e-03 3.25724247e-01
1.64369217e-03 1.92972002e-01
1.69275761e-03 1.12524981e-01
1.74182305e-03 6.45823766e-02
1.79088848e-03 3.64829148e-02
1.83995392e-03 2.02850212e-02
1.88901936e-03 1.11012487e-02
1.93808480e-03 5.97968947e-03
1.98715023e-03 3.17026715e-03
2.03621567e-03 1.65433523e-03
2.08528111e-03 8.49692158e-04
2.13434655e-03 4.29546447e-04
2.18341199e-03 2.13731770e-04
2.23247742e-03 1.04673914e-04
2.28154286e-03 5.04566344e-05
2.33060830e-03 2.39391388e-05
2.37967374e-03 1.11791606e-05
2.42873918e-03 5.13831000e-06
2.47780461e-03 2.32456577e-06
2.52687005e-03 1.03507973e-06
2.57593549e-03 4.53645078e-07
2.62500093e-03 1.95690179e-07
2.67406637e-03 8.30868493e-08
2.72313180e-03 3.47220997e-08
2.77219724e-03 1.42820352e-08
2.82126268e-03 5.78208740e-09
2.87032812e-03 2.30403798e-09
2.91939355e-03 9.03659974e-10
2.96845899e-03 3.48843704e-10
3.01752443e-03 1.32546164e-10
3.06658987e-03 4.95694236e-11
3.11565531e-03 1.82461401e-11
3.16472074e-03 6.61056485e-12
3.21378618e-03 2.35730929e-12
3.26285162e-03 8.27379955e-13
3.31191706e-03 2.85827396e-13
3.36098250e-03 9.71881113e-14
3.41004793e-03 3.25261651e-14
3.45911337e-03 1.07142805e-14
3.50817881e-03 3.47379027e-15
3.55724425e-03 1.10854826e-15
3.60630968e-03 3.48189803e-16
3.65537512e-03 1.07643528e-16
3.70444056e-03 3.27544436e-17
3.75350600e-03 9.80986343e-18
3.80257144e-03 2.89178584e-18
3.85163687e-03 8.39034316e-19
3.90070231e-03 2.39609344e-19
3.94976775e-03 6.73500943e-20
3.99883319e-03 1.86330134e-20
4.04789863e-03 5.07385926e-21
4.09696406e-03 1.35989121e-21
4.14602950e-03 3.58740449e-22
4.19509494e-03 9.31465895e-23
4.24416038e-03 2.38047706e-23
4.29322582e-03 5.98785773e-24
4.34229125e-03 1.48248182e-24
4.39135669e-03 3.61258198e-25
4.44042213e-03 8.66475877e-26
4.48948757e-03 2.04552915e-26
4.53855300e-03 4.75297246e-27
4.58761844e-03 1.08701455e-27
4.63668388e-03 2.44689787e-28
4.68574932e-03 5.42134146e-29
4.73481476e-03 1.18224670e-29
4.78388019e-03 2.53758087e-30
4.83294563e-03 5.36095427e-31
4.88201107e-03 1.11474297e-31
4.93107651e-03 2.28148604e-32
4.98014195e-03 4.59590792e-33
5.02920738e-03 9.11245198e-34
5.07827282e-03 1.77831879e-34
5.12733826e-03 3.41581556e-35
5.17640370e-03 6.45787505e-36
5.22546914e-03 1.20169788e-36
5.27453457e-03 2.20095611e-37
5.32360001e-03 3.96769153e-38
5.37266545e-03 7.04003549e-39
5.42173089e-03 1.22948215e-39
5.47079632e-03 2.11339190e-40
5.51986176e-03 3.57559465e-41
5.56892720e-03 5.95424843e-42
5.61799264e-03 9.75924124e-43
5.66705808e-03 1.57440183e-43
5.71612351e-03 2.49991677e-44
5.76518895e-03 3.90702279e-45
5.81425439e-03 6.01003180e-46
5.86331983e-03 9.09951041e-47
5.91238527e-03 1.35603130e-47
5.96145070e-03 1.98898648e-48
6.01051614e-03 2.87147063e-49
6.05958158e-03 4.08025548e-50
6.10864702e-03 5.70664382e-51
6.15771246e-03 7.85569488e-52
6.20677789e-03 1.06438532e-52
6.25584333e-03 1.41946138e-53
6.30490877e-03 1.86319673e-54
6.35397421e-03 2.40715622e-55
6.40303964e-03 3.06097843e-56
6.45210508e-03 3.83112828e-57
6.50117052e-03 4.71958214e-58
6.55023596e-03 5.72256633e-59
6.59930140e-03 6.82949439e-60
6.64836683e-03 8.02225938e-61
6.69743227e-03 9.27502904e-62
6.74649771e-03 1.05546610e-62
6.79556315e-03 1.18218032e-63
6.84462859e-03 1.30326760e-64
6.89369402e-03 1.41414486e-65
6.94275946e-03 1.51030490e-66
6.99182490e-03 1.58761719e-67
7.04089034e-03 1.64262106e-68
7.08995578e-03 1.67278224e-69
7.13902121e-03 1.67668649e-70
7.18808665e-03 1.65414947e-71
7.23715209e-03 1.60623123e-72
7.28621753e-03 1.53515352e-73
7.33528296e-03 1.44412901e-74
7.38434840e-03 1.33712066e-75
7.43341384e-03 1.21855641e-76
7.48247928e-03 1.09302755e-77
7.53154472e-03 9.64999324e-79
7.58061015e-03 8.38558451e-80
7.62967559e-03 7.17216219e-81
7.67874103e-03 6.03778015e-82
7.72780647e-03 5.00282047e-83
7.77687191e-03 4.08002639e-84
7.82593734e-03 3.27507657e-85
7.87500278e-03 2.58755967e-86
7.92406822e-03 2.01219340e-87
7.97313366e-03 1.54013750e-88
8.02219910e-03 1.16027171e-89
8.07126453e-03 8.60340451e-91
8.12032997e-03 6.27901343e-92
8.16939541e-03 4.51048156e-93
8.21846085e-03 3.18907580e-94
8.26752628e-03 2.21930608e-95
8.31659172e-03 1.52012743e-96
8.36565716e-03 1.02483328e-97
8.41472260e-03 6.80043779e-99
8.46378804e-03 4.44151319e-100
8.51285347e-03 2.85519301e-101
8.56191891e-03 1.80655179e-102
8.61098435e-03 1.12506028e-103
8.66004979e-03 6.89622783e-105
8.70911523e-03 4.16061795e-106
8.75818066e-03 2.47066867e-107
8.80724610e-03 1.44404792e-108
8.85631154e-03 8.30728551e-110
8.90537698e-03 4.70378104e-111
8.95444241e-03 2.62147360e-112
9.00350785e-03 1.43798485e-113
9.05257329e-03 7.76378614e-115
9.10163873e-03 4.12575322e-116
9.15070417e-03 2.15795986e-117
9.19976960e-03 1.11094845e-118
9.24883504e-03 5.62930634e-120
9.29790048e-03 2.80754218e-121
9.34696592e-03 1.37818693e-122
9.39603136e-03 6.65886783e-124
9.44509679e-03 3.16667208e-125
9.49416223e-03 1.48223213e-126
9.54322767e-03 6.82872751e-128
9.59229311e-03 3.09651918e-129
9.64135855e-03 1.38203231e-130
9.69042398e-03 6.07117915e-132
9.73948942e-03 2.62505454e-133
9.78855486e-03 1.11715657e-134


==> data/angular_map_density_ue05/density_data_gauss_path.txt <==
x y
-9.78855486e-03 7.56765317e-02
-9.73948942e-03 8.19793669e-02
-9.69042398e-03 8.87714494e-02
-9.64135855e-03 9.60876278e-02
-9.59229311e-03 1.03964972e-01
-9.54322767e-03 1.12442897e-01
-9.49416223e-03 1.21563282e-01
-9.44509679e-03 1.31370611e-01
-9.39603136e-03 1.41912102e-01
-9.34696592e-03 1.53237852e-01
-9.29790048e-03 1.65400984e-01
-9.24883504e-03 1.78457799e-01
-9.19976960e-03 1.92467935e-01
-9.15070417e-03 2.07494529e-01
-9.10163873e-03 2.23604390e-01
-9.05257329e-03 2.40868169e-01
-9.00350785e-03 2.59360543e-01
-8.95444241e-03 2.79160400e-01
-8.90537698e-03 3.00351032e-01
-8.85631154e-03 3.23020329e-01
-8.80724610e-03 3.47260985e-01
-8.75818066e-03 3.73170702e-01
-8.70911523e-03 4.00852409e-01
-8.66004979e-03 4.30414472e-01
-8.61098435e-03 4.61970926e-01
-8.56191891e-03 4.95641694e-01
-8.51285347e-03 5.31552826e-01
-8.46378804e-03 5.69836733e-01
-8.41472260e-03 6.10632424e-01
-8.36565716e-03 6.54085755e-01
-8.31659172e-03 7.00349675e-01
-8.26752628e-03 7.49584474e-01
-8.21846085e-03 8.01958036e-01
-8.16939541e-03 8.57646096e-01
-8.12032997e-03 9.16832494e-01
-8.07126453e-03 9.79709432e-01
-8.02219910e-03 1.04647773e+00
-7.97313366e-03 1.11734710e+00
-7.92406822e-03 1.19253636e+00
-7.87500278e-03 1.27227373e+00
-7.82593734e-03 1.35679710e+00
-7.77687191e-03 1.44635420e+00
-7.72780647e-03 1.54120292e+00
-7.67874103e-03 1.64161155e+00
-7.62967559e-03 1.74785896e+00
-7.58061015e-03 1.86023487e+00
-7.53154472e-03 1.97904007e+00
-7.48247928e-03 2.10458661e+00
-7.43341384e-03 2.23719804e+00
-7.38434840e-03 2.37720955e+00
-7.33528296e-03 2.52496821e+00
-7.28621753e-03 2.68083307e+00
-7.23715209e-03 2.84517537e+00
-7.18808665e-03 3.01837864e+00
-7.13902121e-03 3.20083884e+00
-7.08995578e-03 3.39296443e+00
-7.04089034e-03 3.59517650e+00
-6.99182490e-03 3.80790878e+00
-6.94275946e-03 4.03160771e+00
-6.89369402e-03 4.26673242e+00
-6.84462859e-03 4.51375475e+00
-6.79556315e-03 4.77315920e+00
-6.74649771e-03 5.04544285e+00
-6.69743227e-03 5.33111528e+00
-6.64836683e-03 5.63069840e+00
-6.59930140e-03 5.94472636e+00
-6.55023596e-03 6.27374527e+00
-6.50117052e-03 6.61831304e+00
-6.45210508e-03 6.97899904e+00
-6.40303964e-03 7.35638386e+00
-6.35397421e-03 7.75105891e+00
-6.30490877e-03 8.16362604e+00
-6.25584333e-03 8.59469714e+00
-6.20677789e-03 9.04489361e+00
-6.15771246e-03 9.51484590e+00
-6.10864702e-03 1.00051929e+01
-6.05958158e-03 1.05165813e+01
-6.01051614e-03 1.10496649e+01
-5.96145070e-03 1.16051042e+01
-5.91238527e-03 1.21835652e+01
-5.86331983e-03 1.27857189e+01
-5.81425439e-03 1.34122401e+01
-5.76518895e-03 1.40638070e+01
-5.71612351e-03 1.47410998e+01
-5.66705808e-03 1.54447999e+01
-5.61799264e-03 1.61755887e+01
-5.56892720e-03 1.69341467e+01
-5.51986176e-03 1.77211519e+01
-5.47079632e-03 1.85372791e+01
-5.42173089e-03 1.93831983e+01
-5.37266545e-03 2.02595736e+01
-5.32360001e-03 2.11670615e+01
-5.27453457e-03 2.21063099e+01
-5.22546914e-03 2.30779563e+01
-5.17640370e-03 2.40826265e+01
-5.12733826e-03 2.51209329e+01
-5.07827282e-03 2.61934731e+01
-5.02920738e-03 2.73008281e+01
-4.98014195e-03 2.84435609e+01
-4.93107651e-03 2.96222143e+01
-4.88201107e-03 3.08373099e+01
-4.83294563e-03 3.20893455e+01
-4.78388019e-03 3.33787943e+01
-4.73481476e-03 3.47061022e+01
-4.68574932e-03 3.60716865e+01
-4.63668388e-03 3.74759339e+01
-4.58761844e-03 3.89191989e+01
-4.53855300e-03 4.04018014e+01
-4.48948757e-03 4.19240256e+01
-4.44042213e-03 4.34861175e+01
-4.39135669e-03 4.50882837e+01
-4.34229125e-03 4.67306888e+01
-4.29322582e-03 4.84134544e+01
-4.24416038e-03 5.01366568e+01
-4.19509494e-03 5.19003254e+01
-4.14602950e-03 5.37044411e+01
-4.09696406e-03 5.55489344e+01
-4.04789863e-03 5.74336838e+01
-3.99883319e-03 5.93585145e+01
-3.94976775e-03 6.13231967e+01
-3.90070231e-03 6.33274437e+01
-3.85163687e-03 6.53709114e+01
-3.80257144e-03 6.74531961e+01
-3.75350600e-03 6.95738339e+01
-3.70444056e-03 7.17322989e+01
-3.65537512e-03 7.39280027e+01
-3.60630968e-03 7.61602931e+01
-3.55724425e-03 7.84284535e+01
-3.50817881e-03 8.07317016e+01
-3.45911337e-03 8.30691892e+01
-3.41004793e-03 8.54400014e+01
-3.36098250e-03 8.78431564e+01
-3.31191706e-03 9.02776050e+01
-3.26285162e-03 9.27422302e+01
-3.21378618e-03 9.52358478e+01
-3.16472074e-03 9.77572058e+01
-3.11565531e-03 1.00304985e+02
-3.06658987e-03 1.02877799e+02
-3.01752443e-03 1.05474196e+02
-2.96845899e-03 1.08092657e+02
-2.91939355e-03 1.10731599e+02
-2.87032812e-03 1.13389375e+02
-2.82126268e-03 1.16064274e+02
-2.77219724e-03 1.18754526e+02
-2.72313180e-03 1.21458298e+02
-2.67406637e-03 1.24173700e+02
-2.62500093e-03 1.26898785e+02
-2.57593549e-03 1.29631550e+02
-2.52687005e-03 1.32369941e+02
-2.47780461e-03 1.35111852e+02
-2.42873918e-03 1.37855129e+02
-2.37967374e-03 1.40597573e+02
-2.33060830e-03 1.43336939e+02
-2.28154286e-03 1.46070945e+02
-2.23247742e-03 1.48797270e+02
-2.18341199e-03 1.51513558e+02
-2.13434655e-03 1.54217423e+02
-2.08528111e-03 1.56906450e+02
-2.03621567e-03 1.59578200e+02
-1.98715023e-03 1.62230213e+02
-1.93808480e-03 1.64860011e+02
-1.88901936e-03 1.67465103e+02
-1.83995392e-03 1.70042988e+02
-1.79088848e-03 1.72591159e+02
-1.74182305e-03 1.75107107e+02
-1.69275761e-03 1.77588324e+02
-1.64369217e-03 1.80032312e+02
-1.59462673e-03 1.82436577e+02
-1.54556129e-03 1.84798646e+02
-1.49649586e-03 1.87116060e+02
-1.44743042e-03 1.89386385e+02
-1.39836498e-03 1.91607213e+02
-1.34929954e-03 1.93776168e+02
-1.30023410e-03 1.95890910e+02
-1.25116867e-03 1.97949138e+02
-1.20210323e-03 1.99948595e+02
-1.15303779e-03 2.01887071e+02
-1.10397235e-03 2.03762411e+02
-1.05490691e-03 2.05572512e+02
-1.00584148e-03 2.07315334e+02
-9.56776039e-04 2.08988899e+02
-9.07710601e-04 2.10591298e+02
-8.58645163e-04 2.12120692e+02
-8.09579725e-04 2.13575317e+02
-7.60514287e-04 2.14953486e+02
-7.11448849e-04 2.16253596e+02
-6.62383412e-04 2.17474125e+02
-6.13317974e-04 2.18613642e+02
-5.64252536e-04 2.19670801e+02
-5.15187098e-04 2.20644355e+02
-4.66121660e-04 2.21533147e+02
-4.17056222e-04 2.22336121e+02
-3.67990784e-04 2.23052318e+02
-3.18925346e-04 2.23680883e+02
-2.69859908e-04 2.24221063e+02
-2.20794471e-04 2.24672209e+02
-1.71729033e-04 2.25033779e+02
-1.22663595e-04 2.25305338e+02
-7.35981568e-05 2.25486560e+02
-2.45327189e-05 2.25577226e+02
2.45327189e-05 2.25577226e+02
7.35981568e-05 2.25486560e+02
1.22663595e-04 2.25305338e+02
1.71729033e-04 2.25033779e+02
2.20794471e-04 2.24672209e+02
2.69859908e-04 2.24221063e+02
3.18925346e-04 2.23680883e+02
3.67990784e-04 2.23052318e+02
4.17056222e-04 2.22336121e+02
4.66121660e-04 2.21533147e+02
5.15187098e-04 2.20644355e+02
5.64252536e-04 2.19670801e+02
6.13317974e-04 2.18613642e+02
6.62383412e-04 2.17474125e+02
7.11448849e-04 2.16253596e+02
7.60514287e-04 2.14953486e+02
8.09579725e-04 2.13575317e+02
8.58645163e-04 2.12120692e+02
9.07710601e-04 2.10591298e+02
9.56776039e-04 2.08988899e+02
1.00584148e-03 2.07315334e+02
1.05490691e-03 2.05572512e+02
1.10397235e-03 2.03762411e+02
1.15303779e-03 2.01887071e+02
1.20210323e-03 1.99948595e+02
1.25116867e-03 1.97949138e+02
1.30023410e-03 1.95890910e+02
1.34929954e-03 1.93776168e+02
1.39836498e-03 1.91607213e+02
1.44743042e-03 1.89386385e+02
1.49649586e-03 1.87116060e+02
1.54556129e-03 1.84798646e+02
1.59462673e-03 1.82436577e+02
1.64369217e-03 1.80032312e+02
1.69275761e-03 1.77588324e+02
1.74182305e-03 1.75107107e+02
1.79088848e-03 1.72591159e+02
1.83995392e-03 1.70042988e+02
1.88901936e-03 1.67465103e+02
1.93808480e-03 1.64860011e+02
1.98715023e-03 1.62230213e+02
2.03621567e-03 1.59578200e+02
2.08528111e-03 1.56906450e+02
2.13434655e-03 1.54217423e+02
2.18341199e-03 1.51513558e+02
2.23247742e-03 1.48797270e+02
2.28154286e-03 1.46070945e+02
2.33060830e-03 1.43336939e+02
2.37967374e-03 1.40597573e+02
2.42873918e-03 1.37855129e+02
2.47780461e-03 1.35111852e+02
2.52687005e-03 1.32369941e+02
2.57593549e-03 1.29631550e+02
2.62500093e-03 1.26898785e+02
2.67406637e-03 1.24173700e+02
2.72313180e-03 1.21458298e+02
2.77219724e-03 1.18754526e+02
2.82126268e-03 1.16064274e+02
2.87032812e-03 1.13389375e+02
2.91939355e-03 1.10731599e+02
2.96845899e-03 1.08092657e+02
3.01752443e-03 1.05474196e+02
3.06658987e-03 1.02877799e+02
3.11565531e-03 1.00304985e+02
3.16472074e-03 9.77572058e+01
3.21378618e-03 9.52358478e+01
3.26285162e-03 9.27422302e+01
3.31191706e-03 9.02776050e+01
3.36098250e-03 8.78431564e+01
3.41004793e-03 8.54400014e+01
3.45911337e-03 8.30691892e+01
3.50817881e-03 8.07317016e+01
3.55724425e-03 7.84284535e+01
3.60630968e-03 7.61602931e+01
3.65537512e-03 7.39280027e+01
3.70444056e-03 7.17322989e+01
3.75350600e-03 6.95738339e+01
3.80257144e-03 6.74531961e+01
3.85163687e-03 6.53709114e+01
3.90070231e-03 6.33274437e+01
3.94976775e-03 6.13231967e+01
3.99883319e-03 5.93585145e+01
4.04789863e-03 5.74336838e+01
4.09696406e-03 5.55489344e+01
4.14602950e-03 5.37044411e+01
4.19509494e-03 5.19003254e+01
4.24416038e-03 5.01366568e+01
4.29322582e-03 4.84134544e+01
4.34229125e-03 4.67306888e+01
4.39135669e-03 4.50882837e+01
4.44042213e-03 4.34861175e+01
4.48948757e-03 4.19240256e+01
4.53855300e-03 4.04018014e+01
4.58761844e-03 3.89191989e+01
4.63668388e-03 3.74759339e+01
4.68574932e-03 3.60716865e+01
4.73481476e-03 3.47061022e+01
4.78388019e-03 3.33787943e+01
4.83294563e-03 3.20893455e+01
4.88201107e-03 3.08373099e+01
4.93107651e-03 2.96222143e+01
4.98014195e-03 2.84435609e+01
5.02920738e-03 2.73008281e+01
5.07827282e-03 2.61934731e+01
5.12733826e-03 2.51209329e+01
5.17640370e-03 2.40826265e+01
5.22546914e-03 2.30779563e+01
5.27453457e-03 2.21063099e+01
5.32360001e-03 2.11670615e+01
5.37266545e-03 2.02595736e+01
5.42173089e-03 1.93831983e+01
5.47079632e-03 1.85372791e+01
5.51986176e-03 1.77211519e+01
5.56892720e-03 1.69341467e+01
5.61799264e-03 1.61755887e+01
5.66705808e-03 1.54447999e+01
5.71612351e-03 1.47410998e+01
5.76518895e-03 1.40638070e+01
5.81425439e-03 1.34122401e+01
5.86331983e-03 1.27857189e+01
5.91238527e-03 1.21835652e+01
5.96145070e-03 1.16051042e+01
6.01051614e-03 1.10496649e+01
6.05958158e-03 1.05165813e+01
6.10864702e-03 1.00051929e+01
6.15771246e-03 9.51484590e+00
6.20677789e-03 9.04489361e+00
6.25584333e-03 8.59469714e+00
6.30490877e-03 8.16362604e+00
6.35397421e-03 7.75105891e+00
6.40303964e-03 7.35638386e+00
6.45210508e-03 6.97899904e+00
6.50117052e-03 6.61831304e+00
6.55023596e-03 6.27374527e+00
6.59930140e-03 5.94472636e+00
6.64836683e-03 5.63069840e+00
6.69743227e-03 5.33111528e+00
6.74649771e-03 5.04544285e+00
6.79556315e-03 4.77315920e+00
6.84462859e-03 4.51375475e+00
6.89369402e-03 4.26673242e+00
6.94275946e-03 4.03160771e+00
6.99182490e-03 3.80790878e+00
7.04089034e-03 3.59517650e+00
7.08995578e-03 3.39296443e+00
7.13902121e-03 3.20083884e+00
7.18808665e-03 3.01837864e+00
7.23715209e-03 2.84517537e+00
7.28621753e-03 2.68083307e+00
7.33528296e-03 2.52496821e+00
7.38434840e-03 2.37720955e+00
7.43341384e-03 2.23719804e+00
7.48247928e-03 2.10458661e+00
7.53154472e-03 1.97904007e+00
7.58061015e-03 1.86023487e+00
7.62967559e-03 1.74785896e+00
7.67874103e-03 1.64161155e+00
7.72780647e-03 1.54120292e+00
7.77687191e-03 1.44635420e+00
7.82593734e-03 1.35679710e+00
7.87500278e-03 1.27227373e+00
7.92406822e-03 1.19253636e+00
7.97313366e-03 1.11734710e+00
8.02219910e-03 1.04647773e+00
8.07126453e-03 9.79709432e-01
8.12032997e-03 9.16832494e-01
8.16939541e-03 8.57646096e-01
8.21846085e-03 8.01958036e-01
8.26752628e-03 7.49584474e-01
8.31659172e-03 7.00349675e-01
8.36565716e-03 6.54085755e-01
8.41472260e-03 6.10632424e-01
8.46378804e-03 5.69836733e-01
8.51285347e-03 5.31552826e-01
8.56191891e-03 4.95641694e-01
8.61098435e-03 4.61970926e-01
8.66004979e-03 4.30414472e-01
8.70911523e-03 4.00852409e-01
8.75818066e-03 3.73170702e-01
8.80724610e-03 3.47260985e-01
8.85631154e-03 3.23020329e-01
8.90537698e-03 3.00351032e-01
8.95444241e-03 2.79160400e-01
9.00350785e-03 2.59360543e-01
9.05257329e-03 2.40868169e-01
9.10163873e-03 2.23604390e-01
9.15070417e-03 2.07494529e-01
9.19976960e-03 1.92467935e-01
9.24883504e-03 1.78457799e-01
9.29790048e-03 1.65400984e-01
9.34696592e-03 1.53237852e-01
9.39603136e-03 1.41912102e-01
9.44509679e-03 1.31370611e-01
9.49416223e-03 1.21563282e-01
9.54322767e-03 1.12442897e-01
9.59229311e-03 1.03964972e-01
9.64135855e-03 9.60876278e-02
9.69042398e-03 8.87714494e-02
9.73948942e-03 8.19793669e-02
9.78855486e-03 7.56765317e-02


==> data/angular_map_density_ue05/density_data_noise_im.txt <==
x y
-1.63142581e-03 2
-1.30514065e-03 2
-1.30514065e-03 25
-9.78855486e-04 25
-9.78855486e-04 179
-6.52570324e-04 179
-6.52570324e-04 659
-3.26285162e-04 659
-3.26285162e-04 1281
0.00000000e+00 1281
0.00000000e+00 1212
3.26285162e-04 1212
3.26285162e-04 668
6.52570324e-04 668
6.52570324e-04 190
9.78855486e-04 190
9.78855486e-04 22
1.30514065e-03 22
1.30514065e-03 3
1.63142581e-03 3


==> data/angular_map_density_ue05/density_data_noise_re.txt <==
x y
-1.95771097e-03 1
-1.63142581e-03 1
-1.63142581e-03 1
-1.30514065e-03 1
-1.30514065e-03 22
-9.78855486e-04 22
-9.78855486e-04 144
-6.52570324e-04 144
-6.52570324e-04 644
-3.26285162e-04 644
-3.26285162e-04 1259
0.00000000e+00 1259
0.00000000e+00 1325
3.26285162e-04 1325
3.26285162e-04 636
6.52570324e-04 636
6.52570324e-04 187
9.78855486e-04 187
9.78855486e-04 19
1.30514065e-03 19
1.30514065e-03 3
1.63142581e-03 3


==> data/angular_map_density_ue05/density_data_path_im.txt <==
x y
-7.17827356e-03 2
-6.85198840e-03 2
-6.85198840e-03 1
-6.52570324e-03 1
-6.52570324e-03 1
-6.19941808e-03 1
-6.19941808e-03 19
-5.87313292e-03 19
-5.87313292e-03 18
-5.54684775e-03 18
-5.54684775e-03 21
-5.22056259e-03 21
-5.22056259e-03 27
-4.89427743e-03 27
-4.89427743e-03 34
-4.56799227e-03 34
-4.56799227e-03 50
-4.24170711e-03 50
-4.24170711e-03 51
-3.91542194e-03 51
-3.91542194e-03 73
-3.58913678e-03 73
-3.58913678e-03 92
-3.26285162e-03 92
-3.26285162e-03 111
-2.93656646e-03 111
-2.93656646e-03 125
-2.61028130e-03 125
-2.61028130e-03 162
-2.28399613e-03 162
-2.28399613e-03 157
-1.95771097e-03 157
-1.95771097e-03 186
-1.63142581e-03 186
-1.63142581e-03 170
-1.30514065e-03 170
-1.30514065e-03 170
-9.78855486e-04 170
-9.78855486e-04 184
-6.52570324e-04 184
-6.52570324e-04 225
-3.26285162e-04 225
-3.26285162e-04 206
0.00000000e+00 206
0.00000000e+00 213
3.26285162e-04 213
3.26285162e-04 221
6.52570324e-04 221
6.52570324e-04 204
9.78855486e-04 204
9.78855486e-04 210
1.30514065e-03 210
1.30514065e-03 194
1.63142581e-03 194
1.63142581e-03 163
1.95771097e-03 163
1.95771097e-03 140
2.28399613e-03 140
2.28399613e-03 137
2.61028130e-03 137
2.61028130e-03 125
2.93656646e-03 125
2.93656646e-03 102
3.26285162e-03 102
3.26285162e-03 83
3.58913678e-03 83
3.58913678e-03 83
3.91542194e-03 83
3.91542194e-03 76
4.24170711e-03 76
4.24170711e-03 65
4.56799227e-03 65
4.56799227e-03 41
4.89427743e-03 41
4.89427743e-03 30
5.22056259e-03 30
5.22056259e-03 31
5.54684775e-03 31
5.54684775e-03 9
5.87313292e-03 9
5.87313292e-03 10
6.19941808e-03 10
6.19941808e-03 6
6.52570324e-03 6
6.52570324e-03 6
6.85198840e-03 6
6.85198840e-03 1
7.17827356e-03 1
7.17827356e-03 4
7.50455873e-03 4
7.83084389e-03 1
8.15712905e-03 1
8.15712905e-03 1
8.48341421e-03 1


==> data/angular_map_density_ue05/density_data_path_re.txt <==
x y
-7.50455873e-03 5
-7.17827356e-03 5
-7.17827356e-03 3
-6.85198840e-03 3
-6.85198840e-03 6
-6.52570324e-03 6
-6.52570324e-03 6
-6.19941808e-03 6
-6.19941808e-03 22
-5.87313292e-03 22
-5.87313292e-03 13
-5.54684775e-03 13
-5.54684775e-03 22
-5.22056259e-03 22
-5.22056259e-03 32
-4.89427743e-03 32
-4.89427743e-03 33
-4.56799227e-03 33
-4.56799227e-03 38
-4.24170711e-03 38
-4.24170711e-03 50
-3.91542194e-03 50
-3.91542194e-03 75
-3.58913678e-03 75
-3.58913678e-03 93
-3.26285162e-03 93
-3.26285162e-03 97
-2.93656646e-03 97
-2.93656646e-03 128
-2.61028130e-03 128
-2.61028130e-03 143
-2.28399613e-03 143
-2.28399613e-03 170
-1.95771097e-03 170
-1.95771097e-03 180
-1.63142581e-03 180
-1.63142581e-03 189
-1.30514065e-03 189
-1.30514065e-03 188
-9.78855486e-04 188
-9.78855486e-04 204
-6.52570324e-04 204
-6.52570324e-04 210
-3.26285162e-04 210
-3.26285162e-04 237
0.00000000e+00 237
0.00000000e+00 217
3.26285162e-04 217
3.26285162e-04 230
6.52570324e-04 230
6.52570324e-04 218
9.78855486e-04 218
9.78855486e-04 227
1.30514065e-03 227
1.30514065e-03 165
1.63142581e-03 165
1.63142581e-03 165
1.95771097e-03 165
1.95771097e-03 161
2.28399613e-03 161
2.28399613e-03 143
2.61028130e-03 143
2.61028130e-03 105
2.93656646e-03 105
2.93656646e-03 100
3.26285162e-03 100
3.26285162e-03 93
3.58913678e-03 93
3.58913678e-03 73
3.91542194e-03 73
3.91542194e-03 53
4.24170711e-03 53
4.24170711e-03 37
4.56799227e-03 37
4.56799227e-03 35
4.89427743e-03 35
4.89427743e-03 28
5.22056259e-03 28
5.22056259e-03 13
5.54684775e-03 13
5.54684775e-03 12
5.87313292e-03 12
5.87313292e-03 8
6.19941808e-03 8
6.19941808e-03 4
6.52570324e-03 4
6.52570324e-03 4
6.85198840e-03 4
6.85198840e-03 4
7.17827356e-03 4
7.17827356e-03 1
7.50455873e-03 1
8.48341421e-03 1
8.80969937e-03 1


==> data/rmse_vs_pfa/perre_los.txt <==
pfa rmse lo hi
1.000000e-12 0.224472 0.224472 0.224472
1.000000e-10 0.222755 0.222755 0.222755
1.000000e-08 0.226857 0.226857 0.226857
1.000000e-06 0.232112 0.232112 0.232112


==> data/rmse_vs_pfa/perre_nlos.txt <==
pfa rmse lo hi
1.000000e-12 0.296337 0.296337 0.296337
1.000000e-10 0.294282 0.294282 0.294282


==> data/rmse_vs_pfa/proposed_los.txt <==
pfa rmse lo hi
1.000000e-14 0.228302 0.228302 0.228302
1.000000e-13 0.228302 0.228302 0.228302
1.000000e-12 0.229359 0.229359 0.229359
1.000000e-11 0.229942 0.229942 0.229942
1.000000e-10 0.230706 0.230706 0.230706
1.000000e-09 0.228592 0.228592 0.228592
1.000000e-08 0.228557 0.228557 0.228557
1.000000e-07 0.232188 0.232188 0.232188
1.000000e-06 0.235819 0.235819 0.235819
1.000000e-05 0.240342 0.240342 0.240342
1.000000e-04 0.246290 0.246290 0.246290
1.000000e-03 0.256748 0.256748 0.256748


==> data/rmse_vs_pfa/proposed_nlos.txt <==
pfa rmse lo hi
1.000000e-14 0.378117 0.378117 0.378117
1.000000e-13 0.378221 0.378221 0.378221
1.000000e-12 0.378221 0.378221 0.378221
1.000000e-11 0.372902 0.372902 0.372902
1.000000e-10 0.409700 0.409700 0.409700
1.000000e-09 0.289132 0.289132 0.289132
1.000000e-08 0.293309 0.293309 0.293309
1.000000e-07 0.293222 0.293222 0.293222
1.000000e-06 0.293135 0.293135 0.293135
1.000000e-05 0.348504 0.348504 0.348504
1.000000e-04 0.473046 0.473046 0.473046
1.000000e-03 0.593264 0.593264 0.593264


==> data/rmse_vs_pfa/scut_los.txt <==
pfa rmse lo hi
1.000000e-14 0.222553 0.222553 0.222553
1.000000e-13 0.225619 0.225619 0.225619
1.000000e-12 0.225588 0.225588 0.225588
1.000000e-11 0.227970 0.227970 0.227970
1.000000e-10 0.229971 0.229971 0.229971
1.000000e-09 0.231641 0.231641 0.231641
1.000000e-08 0.221729 0.221729 0.221729
1.000000e-07 0.227715 0.227715 0.227715
1.000000e-06 0.207254 0.207254 0.207254


==> data/rmse_vs_pfa/scut_nlos.txt <==
pfa rmse lo hi
%1.000000e-14 1.681331 1.681331 1.681331
1.000000e-13 0.367107 0.367107 0.367107
1.000000e-12 0.366677 0.366677 0.366677
1.000000e-11 0.313001 0.313001 0.313001


==> images/chan_est/angular_map_density.tikz <==
\providecommand{\DensityFigWidth}{4.0cm}%
\providecommand{\DensityFigHeight}{3.8cm}%
\providecommand{\DensityData}{data/angular_map_density_ue05}%
\pgfplotsset{
    density hist/.style={
        const plot,
        line cap=rect,
        line join=rect,
        thick,
    },
    density model/.style={
        solid,
        thick,
        line cap=round,
    },
}%
\newcommand{\DensityAddHistSolid}[3]{%
    \addplot[name path=#1top, density hist, draw=#3, forget plot]
        table[x=x, y=y, col sep=space] {#2};%
    \addplot[name path=#1base, const plot, draw=none, forget plot]
        table[x=x, y expr=0, col sep=space] {#2};%
    \addplot[#3, fill=#3, fill opacity=0.8, draw=none, forget plot]
        fill between[of=#1top and #1base];%
}
\newcommand{\DensityAddHistStriped}[3]{%
    \addplot[name path=#1top, density hist, draw=#3, forget plot]
        table[x=x, y=y, col sep=space] {#2};%
    \addplot[name path=#1base, const plot, draw=none, forget plot]
        table[x=x, y expr=0, col sep=space] {#2};%
    \addplot[draw=none, fill=#3, fill opacity=0.8, pattern=north east lines, pattern color=#3, forget plot]
        fill between[of=#1top and #1base];%
}
\begin{tikzpicture}
\begin{axis}[
    width=\DensityFigWidth,
    height=\DensityFigHeight,
    scale only axis,
    tick label style={font=\footnotesize},
    label style={font=\small},
    xlabel={$\mathfrak{Re}\{y\},\ \mathfrak{Im}\{y\}$},
    ylabel={Sample count},
    ylabel style={
    yshift=-5pt,
        },
    xmin=-0.00979, xmax=0.00979,
    ymin=0, ymax=1500,
    ytick={0,500,1000,1500},
    yticklabels={0,0.5,1,1.5},
    scaled y ticks=false,
    scaled x ticks=true,
    xtick scale label code/.code={$\times 10^{#1}$},
    after end axis/.code={
        \node[anchor=south west, font=\footnotesize, inner sep=0pt]
            at (rel axis cs:0,1.02) {$\times 10^{3}$};
    },
    /pgf/number format/.code,
    minor y tick num=0,
    minor x tick num=0,
    grid=major,
    major grid style={gray!35, thin},
    unbounded coords=jump,
    legend style={
        font=\scriptsize,
        fill=white,
        fill opacity=0.9,
        text opacity=1,
        draw=gray!45,
        line width=0.2pt,
        legend columns=1,
        column sep=4pt,
        inner sep=2pt,
        at={(rel axis cs:0.02,0.98)},
        anchor=north west,
    },
]
\DensityAddHistSolid{pathre}{\DensityData/density_data_path_re.txt}{palPath}
\DensityAddHistStriped{pathim}{\DensityData/density_data_path_im.txt}{palPath}
\DensityAddHistSolid{noisere}{\DensityData/density_data_noise_re.txt}{palNoise}
\DensityAddHistStriped{noiseim}{\DensityData/density_data_noise_im.txt}{palNoise}
\addplot[density model, palPathDark, forget plot]
    table[x=x, y=y, col sep=space] {\DensityData/density_data_gauss_path.txt};
\addplot[density model, palNoiseDark, forget plot]
    table[x=x, y=y, col sep=space] {\DensityData/density_data_gauss_noise.txt};
\addlegendimage{area legend, fill=palPath, fill opacity=0.8, draw=palPath, thick}
\addlegendentry{path $\mathfrak{Re}\{y\}$}
\addlegendimage{area legend, fill=palPath, fill opacity=0.8, draw=palPath, thick, pattern=north east lines, pattern color=palPath}
\addlegendentry{path $\mathfrak{Im}\{y\}$}
\addlegendimage{area legend, fill=palNoise, fill opacity=0.8, draw=palNoise, thick}
\addlegendentry{noise $\mathfrak{Re}\{y\}$}
\addlegendimage{area legend, fill=palNoise, fill opacity=0.8, draw=palNoise, thick, pattern=north east lines, pattern color=palNoise}
\addlegendentry{noise $\mathfrak{Im}\{y\}$}
\addlegendimage{sharp plot, palPathDark, thick}
\addlegendentry{$\mathcal{N}(0,\,5.99{\times}10^{-6})$}
\addlegendimage{sharp plot, palNoiseDark, thick}
\addlegendentry{$\mathcal{N}(0,\,1.51{\times}10^{-7})$}
\end{axis}
\end{tikzpicture}%


==> images/chan_est/datacube_3d.tikz <==

\def\Lx{16}%
\def\Ly{11}%
\def\Lz{16}%

\def\FaceW{3.8}%
\def\FaceH{2.85}%
\def\FaceD{1.65}%

\def\HiRow{12}%
\def\HiCol{7}%
\def\CellNoiseAoA{\HiCol}%
\def\CellNoiseAoD{\Lz}%
\def\CellPathAoA{\Lx}%
\def\CellPathAoD{\HiRow}%
\providecommand{\FrontCell}[3]{%
    \draw[#3, line width=0.7pt]%
        (#1-1,0,#2-1) -- (#1,0,#2-1) -- (#1,0,#2) -- (#1-1,0,#2) -- cycle;%
}%
\pgfmathsetmacro{\ux}{\FaceW/\Lx}%
\pgfmathsetmacro{\uz}{\FaceH/\Lz}%
\pgfmathsetmacro{\ymag}{\FaceD/\Ly}%
\pgfmathsetmacro{\ytilt}{0.20/0.55}%
\pgfmathsetmacro{\yaxnorm}{sqrt(1+\ytilt*\ytilt)}%
\pgfmathsetmacro{\uyx}{\ymag/\yaxnorm}%
\pgfmathsetmacro{\uyy}{\ymag*\ytilt/\yaxnorm}%
\pgfmathsetmacro{\HiRowLo}{\HiRow-1}%
\pgfmathsetmacro{\HiColLo}{\HiCol-1}%
\pgfmathsetmacro{\arrowx}{0.5/\ux}%
\pgfmathsetmacro{\arrowz}{0.5/\uz}%
\pgfmathsetmacro{\arrowy}{0.5/\ymag}%
\pgfmathsetmacro{\yaxisangle}{atan(\ytilt)}%

\begin{tikzpicture}[
    x={(\ux cm,0cm)},
    y={(\uyx cm,\uyy cm)},
    z={(0cm,\uz cm)},
    line join=round,
    line cap=round,
    font=\small,
    inner sep=0pt,
    outer sep=0pt,
    axis label/.style={text height=6.2pt, text depth=0pt},
]

    \draw[gray!40, thin, dashed]
        (0,\Ly,0) -- (\Lx,\Ly,0) -- (\Lx,\Ly,\Lz) -- (0,\Ly,\Lz) -- cycle
        (0,0,0) -- (0,\Ly,0)
        (0,0,\Lz) -- (0,\Ly,\Lz)
        (\Lx,0,0) -- (\Lx,\Ly,0)
        (\Lx,0,\Lz) -- (\Lx,\Ly,\Lz);

    \fill[gray!4] (0,0,\Lz) -- (\Lx,0,\Lz) -- (\Lx,\Ly,\Lz) -- (0,\Ly,\Lz) -- cycle;%
    \fill[gray!6]  (\Lx,0,0) -- (\Lx,\Ly,0) -- (\Lx,\Ly,\Lz) -- (\Lx,0,\Lz) -- cycle;%

    \ifnum\HiRow>0
        \fill[palPath, fill opacity=0.45]
            (\Lx,0,\HiRowLo) -- (\Lx,\Ly,\HiRowLo) --
            (\Lx,\Ly,\HiRow) -- (\Lx,0,\HiRow) -- cycle;
    \fi
    \ifnum\HiCol>0
        \fill[palNoise, fill opacity=0.45]
            (\HiColLo,0,\Lz) -- (\HiCol,0,\Lz) --
            (\HiCol,\Ly,\Lz) -- (\HiColLo,\Ly,\Lz) -- cycle;
    \fi

    \foreach \i in {1,...,\Lx} {
        \draw[gray!50, very thin] (\i,0,\Lz) -- (\i,\Ly,\Lz);
    }
    \foreach \j in {1,...,\Ly} {
        \draw[gray!50, very thin] (0,\j,\Lz) -- (\Lx,\j,\Lz);
    }
    \foreach \j in {1,...,\Ly} {
        \draw[gray!50, very thin] (\Lx,\j,0) -- (\Lx,\j,\Lz);
    }
    \foreach \k in {1,...,\Lz} {
        \draw[gray!45, very thin] (\Lx,0,\k) -- (\Lx,\Ly,\k);
    }

    \node[anchor=south west, inner sep=0] at (0,0,0) {%
        \includegraphics[width=\FaceW cm, height=\FaceH cm]%
            {images/chan_est/aoa_aod_map_ue17_stripped}%
    };
    \draw[thick] (0,0,0) -- (\Lx,0,0) -- (\Lx,0,\Lz) -- (0,0,\Lz) -- cycle;
    \FrontCell{\CellNoiseAoA}{\CellNoiseAoD}{palNoise}
    \FrontCell{\CellPathAoA}{\CellPathAoD}{palPath}
    \draw[thick]
        (0,0,\Lz) -- (0,\Ly,\Lz) -- (\Lx,\Ly,\Lz) -- (\Lx,0,\Lz);
    \draw[thick]
        (\Lx,0,0) -- (\Lx,\Ly,0) -- (\Lx,\Ly,\Lz);
    \draw[thick]
        (\Lx,\Ly,0) -- (\Lx,0,0) -- (0,0,0);
    \draw[-{Latex}, thick] (0,0,0) -- (\Lx+\arrowx,0,0);
    \node[axis label, below=5pt] at (0.5*\Lx, 0, 0) {\gls{aoa}};

    \draw[-{Latex}, thick] (0,0,0) -- (0,0,\Lz+\arrowz);
    \node[axis label, rotate=90, anchor=south] at ([xshift=-5pt]0, 0, 0.5*\Lz) {\gls{aod}};

    \draw[-{Latex}, thick] (\Lx,0,0) -- (\Lx,\Ly+\arrowy,0);
    \node[rotate=\yaxisangle, yshift=-0.6cm, xshift=-0.7cm, anchor=south, text=black]
        at (\Lx, \Ly-0.1, 0) {subcarriers/symbols};

\end{tikzpicture}%


==> images/results/slam_trajectory_panel.tikz <==
\providecommand{\SlamTrajWidth}{0.9\linewidth}%
\providecommand{\SlamTrajHeight}{0.9\linewidth}%
\begin{tikzpicture}
\begin{axis}[
    width=\SlamTrajWidth,
    height=\SlamTrajHeight,
    xmin=-7, xmax=11,
    ymin=-10, ymax=4,
    axis equal image,
    enlargelimits=false,
    xlabel={$x$ [m]},
    ylabel={$y$ [m]},
    tick label style={font=\footnotesize},
    label style={font=\small},
    ylabel style={at={(axis description cs:-0.15,0.5)},anchor=center},
    xlabel style={at={(axis description cs:0.50,-0.1)},anchor=center},
    axis line style={line width=0.4pt},
    tick style={line width=0.4pt},
]
\addplot graphics [
    xmin=-7, xmax=11,
    ymin=-12, ymax=4,
]{\SlamTrajImage};
\end{axis}
\end{tikzpicture}%

